Shell Effects in Quasi-fission in Reactions Forming 226Th Compound Nucleus

Quasi-fission (QF) reactions occur in fully damped heavy-ion collisions without the formation of an equilibrated compound nucleus, leading to the formation of fragments with similar properties as in fission reactions. Similar shell effects are expected to affect fragment formation in both fission and QF. Our purpose is to investigate QF dynamics in different reactions forming the same compound nucleus and search for possible signatures of shell effects in fragment formation. 50Ca+176Yb and 96Zr+130Sn QF reactions are simulated with the time-dependent Hartree-Fock code Sky3D near the Coulomb barrier. Evolutions of the quadrupole (Q20) and octupole (Q30) moments are interpreted in terms of features of the potential energy surface (PES) of the 226Th compound nucleus. Both reactions encounter QF. In 50Ca+176Yb, those only occur at finite angular momenta. In the more symmetric 96Zr+130Sn reaction with stronger Coulomb repulsion in the entrance channel, QF also occurs in central collisions. In agreement with earlier predictions, 50Ca+176Yb encounters partial mass equilibration that is stopped when the heavy fragment reaches Z~54 protons, as in the asymmetric fission mode of 226Th. 96Zr+130Sn encounters an inverse QF also leading to similar fragments as in asymmetric fission. In both systems, QF trajectories in the Q20-Q30 plane follow the asymmetric fission valley of 226Th PES. The observation of an inverse QF is a clear prediction that shell effects have a strong influence in QF. The similarity between fragments formed in asymmetric fission and QF supports the idea that the same shell effects are at play in both mechanisms. Interpreting QF dynamics with PES used in fission is naturally limited by the fact that these PES are usually computed with axial symmetry, no angular momentum and no excitation energy, thus motivating future developments of PES for QF.

==> response.txt <==
Dear Editor,

Thank you for sending us the referee report. 
Please find below our responses and summary of changes in the manuscript. 

We hope the manuscript will now be suitable for publication. 

Best regards,
The authors.


================================================
Response to Referee - CQ10846
================================================

> In this paper, the Authors investigate influence of shell effects in
> quasifission processes in the 50Ca+176Yb and 96Zr+130Sn reactions,
> leading to formation of the same compound nucleus, 226Th. To this end,
> the Authors perform time-dependent Hartree-Fock (TDHF) calculations
> for those reactions with different angular momenta and collision
> energies, and time-evolution of multipole moments, Q20(t) and Q30(t),
> are extracted. The extracted dynamical trajectories are plotted on top
> of a contour plot of the potential energy surface (PES) in the Q20-Q30
> plane, which is obtained within axially-symmetric constraint HF+BCS
> calculations. From the comparisons of TDHF trajectories and topography
> of the PES, the Authors found some signature which indicates possible
> influence of quantum shells in quasifission dynamics.

> The manuscript is well written in a format suitable for publication in
> scientific journals, with enough appropriate references related to
> this work. The topic under study is interesting, which is related to
> the mechanisms of fission, quasifission, fusion (especially fusion
> hindrance and superheavy element synthesis), and generally of
> low-energy heavy-ion reactions. I can thus recommend this paper for
> publication as a Regular Article in Physical Review C. Below, I
> provide comments which should be considered before publication.


We thank the referee for their careful reading of the manuscript, 
constructive comments, and positive assessment of the work.


> 1. p.2, left side, 3rd paragraph: The "298Og" may be a typo of
> 294Og".

The typo has been corrected.

> 2. p.2, at the very end of Sec.I: The "V" after "Appendix" can be
> removed or corrected.

“V” has been removed.

> 3. p.2, 2nd paragraph of Sec.II A: It should be specifically written
> here as well that the PES is calculated with axial symmetry, although
> it is inferred by the use of the SkyAx code.

“axial symmetry” has been added in the first sentence of this paragraph

> 4. p.3, left side: It was mentioned that 96Zr was enforced to have a
> spherical shape. I wonder if the spherical shape corresponds to a
> local minimum and the shape is maintained during time evolution until
> two nuclei contact with each other.

The spherical 96Zr configuration does not correspond to a local minimum 
of the potential energy. Nevertheless, adiabatic single-particle crossings 
are needed for the HF spherical configuration to move to the oblate or 
prolate minima. As TDHF lacks residual interaction to allow for such
adiabatic crossings, the spherical configuration remains stable, which we 
have verified numerically. 
The sentence 
“As several shapes of 96Zr were found with similar binding energies”
has been replaced by 
“Shape coexistence is expected in 96Zr with beta_2=0.13 prolate 
(beta_2=-0.14 oblate) energy minimum only 0.25 MeV (0.13 MeV)  below 
the spherical configuration.”
The following sentence has also been added:
“Furthermore, the spherical 96Zr was time-evolved alone in a simulation box 
to ensure that fluctuations in shape would be minimal over the timescale 
of the collision. Negligible changes in the quadrupole and octupole 
moments were found during the time evolution indicating stability of the 
spherical mean-field configuration.”


> 5. p.3, right side, 1st paragraph: It was mentioned that the so-called
> frozen occupation approximation (FOA) was adopted for TDHF+BCS
> calculations. What would be the validity of this approximation in the
> present simulations? On the other hand, what would be different from
> reality due to the use of FOA? I appreciate if the Authors could
> extend the description and discussion on the use of FOA.

The effect of pairing dynamics has been studied mostly in fission and
in fusion (usually with head-on collisions). To our knowledge, 3D TDHFB 
and TDBCS codes haven’t yet been used to investigate quasifission due to the 
large computational resources that would be required. There is no doubt 
that this will be investigated in the near future though. 
The following text has been added:
“The FOA allows to account for static pairing correlations in the initial state, 
thus providing reasonable deformation of the collision partners. However, it 
neglects dissipative effects from pairing dynamics as well as effects coming 
from the difference between gauge angles of collision partners [65-67].
Though it is beyond the scope of this work, it would be interesting to 
investigate the effect of pairing dynamics on quasi-fission in the future.”


> 6. p.3, right side, at the end of 1st paragraph: It was written that
> ”8 CPU cores per system" on the Australian NCI Gadi "supercomputer". I
> guess this is just a mistake, since 8 CPU cores sound like a small
> workstation, not a supercomputer. I recommend the Authors to
> appropriately revise the sentence.

Each individual TDHF simulation was indeed run on 8 CPU cores. Increasing 
the core count to 16 CPU per system did not yield significant improvement 
to the simulation time. However, using a supercomputer allowed for running
multiple simulations at the same time.
This sentence has been modified as follows:
“The central (non-central) collisions were run for up to 6 (16) days on 8 CPU 
cores per system. Multiple systems were simulated in parallel on the Australian 
National Computational Infrastructure's (NCI) Gadi supercomputer.”


> 7. Fig.2: The label of horizontal axis should be "E_c.m. (MeV)".

The label has been fixed.


> 8. Fig.2(b): I wonder how the Authors drew a sketch of three regions
> for the tip collisions of 50Ca+176Yb, without having data points for
> finite angular momenta at different collision energies (other than
> Ecm=167 MeV). Some naive assumption for extrapolation must have been
> made to draw the curves.

Indeed, these lines are indicative. The following sentence has been added 
in the legend of Fig. 2:
“ The region boundaries are only approximate guidelines, obtained by 
fitting a quadratic polynomial in inverse energy.”


> 9. p.4, at the end of Sec.III A 1: It would be informative to also
> make a figure, similar to Fig.2, for the 96Zr+130Sn reaction. It would
> make clearer the presence of QF at central collisions of 96Zr+130Sn,
> indicating fusion hindrance and change of reaction dynamics.

As suggested, a new figure (Fig 3) has been added to illustrate this point. 
New calculations have been run to better identify the Fusion threshold
at finite impact parameters. 


> 10. Figs.3 and 4: I understand that these plots show all the results
> obtained from different initial conditions at once. It means that
> nucleon transfers and possible shell effects (of Z=52,56 and N=82)
> depend little on the angular momenta and the excitation energies. On
> the other hand, the shell effects would be weakened for higher
> excitation energies. The Authors should mention at least the highest
> excitation energy examined and provide an argument on this point.

Indeed, these figures show that above a given contact time, there is no
correlation between N and Z of the final fragments with the contact time, 
thus the stopping of the mass equilibration occurs even at the highest 
energies where quasifission was studied (1.13Vb in Zr+Sn and 1.18Vb in 
Ca+Yb).
To discuss the total excitation energy TXE=Q+Ecm-TKE, we added a new 
sub-section III-A-4, together with a new figure (Fig 7) where we see that 
above ~5 zs contact time, the TXE becomes constant at ~70MeV with 
fluctuations +/-10 MeV. We do not know the repartition of excitation 
energy between the heavy and light fragments (this would require, e.g., 
a density-constrained TDHF code [50]). Note that the systems are not 
thermalised so not all the excitation energy of the fragments should be 
converted into temperature (that is indeed expected to wash out shell 
effects). It is reasonable to expect that a significant fraction of the excitation 
energy goes into deformation energy as well as in collective modes. Though 
very interesting,  investigating this repartition is beyond the scope of this work. 


> 11. Figs.6,7,8: It looks, in some cases, a possible correspondence
> between quasifission dynamics and the topography of PES. To be honest,
> in my opinion, it is not yet conclusive from these plots and only
> possible influence may be seen qualitatively. Let me ask two comments:

> 1) I found that quasifission dynamics look following PES in Fig.7(b),
> however, this is the case of side collisions of 50Ca+176Yb and the
> dynamic shape would be quite different from the axially-symmetric one
> that corresponds to the PES. Do the static and dynamic shapes become
> similar during the collisions at finite angular momenta?

We agree that the comparison between PES and quasi-fission trajectories is,
in principle, meaningful only when the shapes are similar, in particular for
axial shapes. 
Following our previous work (Ref 57), we use the ratio <y’^2>/<x’^2> as a 
proxy for “axiality” (z’ being the principal axis). A new figure (Fig. 10) has
been added showing the evolution of this ratio in the example of a trajectory
being “trapped” in a pocket of the PES. This ratio rapidly increases to 1, which
is compatible with an axial shape. A new paragraph have been added at the 
end of section IV-A with a more detailed discussion. 


> 2) In the 2nd paragraph of Sec.V, the Authors wrote "Nevertheless, the
> systems are then found to evolve in the asymmetric fission valley,
> leading to inverse quasifission". Looking at Fig.8, however, the
> trajectories may indeed be affected by the asymmetric fission valley,
> but never reach the actual valley (dashed line) of the asymmetric
> fission mode. Thus, the sentence "..falling into fission valley
> confirms the prediction of mean-field dynamics that quasi-fission is
> subject to shell effect." sounds like a too strong statement. Although
> it looks promising, it is premature to draw such a conclusive
> statement before one considers effects of finite angular momenta and
> excitation energies as well as pairing correlations and Cooper pair
> breaking to find a clear correspondence between dynamic trajectories
> and topography of PES.

We agree with this point of view. These statements have been changed
in this paragraph to make the conclusions less definitive. Similar changes 
have been made in the abstract.



